A Pipeline For Discourse Circuits From CCG

There is a significant disconnect between linguistic theory and modern NLP practice, which relies heavily on inscrutable black-box architectures. DisCoCirc is a newly proposed model for meaning that aims to bridge this divide, by providing neuro-symbolic models that incorporate linguistic structure. DisCoCirc represents natural language text as a `circuit' that captures the core semantic information of the text. These circuits can then be interpreted as modular machine learning models. Additionally, DisCoCirc fulfils another major aim of providing an NLP model that can be implemented on near-term quantum computers. In this paper we describe a software pipeline that converts English text to its DisCoCirc representation. The pipeline achieves coverage over a large fragment of the English language. It relies on Combinatory Categorial Grammar (CCG) parses of the input text as well as coreference resolution information. This semantic and syntactic information is used in several steps to convert the text into a simply-typed $\lambda$-calculus term, and then into a circuit diagram. This pipeline will enable the application of the DisCoCirc framework to NLP tasks, using both classical and quantum approaches.

==> circuits.tikzstyles <==
\tikzstyle{box}=[rectangle,fill=white,draw=black,thin]

\tikzstyle{H box}=[box,execute at end node={$H$}]

\tikzstyle{Z box}=[box,execute at end node={$Z$}]
\tikzstyle{Zp box}=[box,execute at end node={$Z_\pi$}]
\tikzstyle{Zpp box}=[box,execute at end node={$Z_\frac{\pi}{2}$}]
\tikzstyle{Za box}=[box,execute at end node={$Z_\alpha$}]
\tikzstyle{Zb box}=[box,execute at end node={$Z_\beta$}]

\tikzstyle{X box}=[box,execute at end node={$X$}]
\tikzstyle{Xp box}=[box,execute at end node={$X_\pi$}]
\tikzstyle{Xpp box}=[box,execute at end node={$X_\frac{\pi}{2}$}]
\tikzstyle{Xa box}=[box,execute at end node={$X_\alpha$}]
\tikzstyle{Xb box}=[box,execute at end node={$X_\beta$}]

\tikzstyle{keto box}=[execute at end node={$\ket{0}$}]
\tikzstyle{keti box}=[execute at end node={$\ket{1}$}]
\tikzstyle{ketp box}=[execute at end node={$\ket{\!+\!}$}]
\tikzstyle{ketm box}=[execute at end node={$\ket{\!-\!}$}]


\tikzstyle{Mx box}=[box,execute at end node={$M_{X}$}]
\tikzstyle{Mo box}=[box,execute at end node={$M_{\pm}$}]
\tikzstyle{Ma box}=[box,execute at end node={$M_{\pm\alpha}$}]
\tikzstyle{Mb box}=[box,execute at end node={$M_{\pm\beta}$}]


\tikzstyle{ctrl vertex}=[circle,fill=black,minimum size=2.0mm,inner sep=0.3mm]
\tikzstyle{target vertex}=[oplus,draw=black,thick,minimum size=4.0mm,inner sep=0]
\tikzstyle{swap vertex}=[times,draw=black,thick,minimum size=4.0mm,inner sep=0]

\tikzstyle{ellipses}=[execute at end node={\small{...}}]

==> general.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles

% Edge styles
\tikzstyle{double arrow}=[<->, >=triangle 45, line width=1pt]
\tikzstyle{single arrow}=[->, >=triangle 45, line width=1pt]


==> macros/gramdiag.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{bigunit}=[fill=white, draw=black, shape=circle]
\tikzstyle{left aligned text}=[align=left]

% Edge styles
\tikzstyle{KH}=[-, style=dashed, line width=1pt]
\tikzstyle{Kvp}=[->]
\tikzstyle{K}=[-, line width=1pt]
\tikzstyle{Kv}=[line width=1pt, {|->}]
\tikzstyle{gF}=[-, draw=none, fill={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{KB}=[-, draw=blue, line width=1pt]
\tikzstyle{KO}=[-, draw={rgb,255: red,255; green,128; blue,0}, line width=1pt]
\tikzstyle{KL}=[-, draw={rgb,255: red,191; green,255; blue,0}, line width=1pt]
\tikzstyle{KHO}=[-, draw={rgb,255: red,255; green,128; blue,0}, style=dashed, line width=1pt]
\tikzstyle{KTG}=[-, draw={rgb,255: red,128; green,128; blue,128}, style=dotted, line width=1pt]
\tikzstyle{KBv}=[-, draw=blue, line width=1pt, ->]
\tikzstyle{KOv}=[-, draw={rgb,255: red,255; green,128; blue,0}, line width=1pt, ->]
\tikzstyle{KLv}=[-, draw={rgb,255: red,191; green,255; blue,0}, line width=1pt, ->]
\tikzstyle{T}=[-, style=dotted]
\tikzstyle{wF}=[-, fill=white, draw=none]
\tikzstyle{H}=[-, style=dashed]


==> zxcliff.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{green vertex}=[green, vertex, fill=green]
\tikzstyle{green smallvertex}=[green, smallvertex, fill=green]
\tikzstyle{red vertex}=[red, vertex, font={\color{white}\boldmath}, fill=red]
\tikzstyle{red smallvertex}=[red, smallvertex, fill=red]
\tikzstyle{hadamard vertex}=[shape=rectangle, fill=yellow, draw=black, execute at end node={\tiny H}]
\tikzstyle{smallhadamard vertex}=[shape=rectangle, fill=yellow, draw=black, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm]
\tikzstyle{boundary vertex}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=black]
\tikzstyle{gpp}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle +}}$}]
\tikzstyle{gpi}=[green smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\pi}}$}}]
\tikzstyle{gmm}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle -}}$}]
\tikzstyle{rpp}=[red smallvertex, inner sep=-0.5mm, execute at end node={${\displaystyle\color{white}\mathbf{+}}$}]
\tikzstyle{rpi}=[red smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\color{white}\pi}}$}}]
\tikzstyle{rmm}=[red smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle\color{white}-}}$}]
\tikzstyle{boxa}=[box, execute at end node={$a$}]
\tikzstyle{boxb}=[box, execute at end node={$b$}]
\tikzstyle{Xexp}=[red, draw=black, shape=rectangle, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,255; green,100; blue,100}]
\tikzstyle{Zexp}=[green, draw=black, shape=rectangle, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,100; green,255; blue,100}]
\tikzstyle{Yexp}=[antipode, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,100; green,205; blue,205}, tikzit shape=rectangle]
\tikzstyle{Aexp}=[vertex, fill=white, draw=black, shape=rectangle, rounded corners=1mm, minimum height=5mm, minimum width=5mm]

% Edge styles
\tikzstyle{hadamard edge}=[-, color=blue, dashed, dash pattern=on 2pt off 0.7pt]
\tikzstyle{brace edge}=[-, tikzit draw=blue, decorate, decoration={brace,amplitude=1mm,raise=-1mm}]

